Compiler-assisted Adaptive Program Scheduling in big.LITTLE Systems

Energy-aware architectures provide applications with a mix of low (LITTLE) and high (big) frequency cores. Choosing the best hardware configuration for a program running on such an architecture is difficult, because program parts benefit differently from the same hardware configuration. State-of-the-art techniques to solve this problem adapt the program's execution to dynamic characteristics of the runtime environment, such as energy consumption and throughput. We claim that these purely dynamic techniques can be improved if they are aware of the program's syntactic structure. To support this claim, we show how to use the compiler to partition source code into program phases: regions whose syntactic characteristics lead to similar runtime behavior. We use reinforcement learning to map pairs formed by a program phase and a hardware state to the configuration that best fit this setup. To demonstrate the effectiveness of our ideas, we have implemented the Astro system. Astro uses Q-learning to associate syntactic features of programs with hardware configurations. As a proof of concept, we provide evidence that Astro outperforms GTS, the ARM-based Linux scheduler tailored for heterogeneous architectures, on the parallel benchmarks from Rodinia and Parsec.

==> Rebuttal.txt <==
We thank the referees for the time and knowledge that they have put into reviewing our work. We address individual comments below.

Review #125A

> 1. The performance gains over the baseline system are minimal from
> applying Astro, as seen in Figure 11.

Our gains are small, but they happen on an actual device, not in a simulator, and are relative to Linux' GTS, which is already well engineered. Furthermore, we are using large parallel programs in our experiments. Thus, gains were expected to be small. We have toy benchmarks in which we can show that we are more than twice more efficient than GTS, for instance.

> Considering the complexity of this scheme, it is not clear if the tradeoffs
> are good enough to use this instead of the baseline system. It is not clear
> how if the limited performance gains is due to the overhead of the approach,
> or because the framework is making suboptimal decisions.

Our overhead is small. We have implemented three optimizations only partially described in the paper, to keep this overhead at a minimum: all the communication with the actuator happens through a memory-mapped file; we never take actions in intervals shorter than 10ms; and we only instrument hot functions (determined by static profiling).

> 2. The work definitely requires evaluation with more benchmarks since
> 5 benchmarks are usually not a convincing number to demonstrate the
> efficacy of an approach.

We chose to experiment with programs from the Rodinia suite that cover different categories of parallelism, as we explained in the paper. We shall add more benchmarks to our evaluation.

> 3. The paper compares itself to the Hipster approach. Fundamentally,
> Hipster is designed for a different purpose (i.e., to improve the
> resource efficiency in datacenters) rather than making optimal
> decisions for performance gains of a single application.

We agree that we are using Hipster into a domain that was not originally meant for it. Nevertheless, other than GTS (which we compare against), what would be other good baselines? We believe that Hipster is a natural candidate to be a baseline, because it is still the state-of-the-art academic approach to reduce energy consumption in parallel systems. We used the original implementation of Hipster, and although we have not mentioned it in the paper, we put a substantial amount of work into improving it to make it more competitive in our setting.

> Apart from this, Hipster tackles a larger space (i.e., DVFS configurations),
> which are ignored in this paper, but can have big impacts on both
> performance and power. It is not clear why the work does not consider
> frequency configurations as possible candidates for optimization, since DVFS
> can enable much greater performance and energy gains if done correctly.

Actually, both, Hipster and Astro take DVFS into consideration! Astro plays with one to five different levels of frequency for each core type. Nevertheless, notice that Astro and Hipster are very different: Hipster does not touch applications; instead, it treats them as black boxes.

Review #125B

> Please clarify the overall contributions of the proposal: combining
> static and dynamic features, using support from a neuronal network ?

Yes: the key contribution is the combination of static and dynamic features to minimize energy consumption. We use a neural network to carry out the learning, but other unsupervised models could be used as well.

> The related work section compares the proposal with prior work
> focusing on the static / dynamic distribution, but does not detail the
> contribution of machine learning (or other forms of learning, AI).
> Yet, table 1 shows that some of the referenced works use learning to
> guide their search.

Yes, the referee is right: we omitted details about the different machine learning models used by the other techniques. We shall update the table, categorizing the approaches into three groups: supervised, semi-supervised, and unsupervised.

> The term "code optimization" is misleading, what actually changes is
> the hardware configuration and the scheduling on the new
> configuration, considering the available cores. Yet, the code is not
> optimized, but merely instrumented to provide information about its
> phases.

We will explain why we call it optimization. There are two instrumentation phases on Astro. In the first, indeed, we do not optimize the program. Code is merely instrumented to provide information about its phases. However, in the second phase, we generate new code featuring instrumentation that actually changes the hardware configuration itself (no scheduler, no external help). So, in the end given a program S, we produce a program S' that saves more energy than S.

Review #125C

> - Feature selection is not explained at all -- was it arbitrary or was
> some methodology used in their selection?

We actually experimented with many different groups of features, until we arrived into a collection that was easy to gather, and informative enough. For the static features, we started with the list from XX. We filtered out some of them, because they were either unavailable or unimportant in our context. For the dynamic features, we reused those used by Hipster and Octopus-Man.

> You say that offloading the NN incurs communication costs, but it
> seems the communication is very very small -- just a few words?

During the training phase, communication imposes some non-negligible overhead. The size of the messages is small, but the server that performs actuation is not in the board itself. So, there is the cost of the ethernet connection. After final code generation, there is no more network communication. We only consult a memory-mapped file.

> Why is the comparison in Figure 10 about maximum reward? This analysis
> would be far more interesting and relevant if performed like the one
> comparing Astro to other approaches.

We would like to provide some illustration on how learning eventually converges.  The reward is a function of the performance metrics (power and performance); thus, larger rewards mean better overall performance.

> How does your "simulator" compare to actual hardware? You use a
> completely different set of benchmarks and you really should include a
> comparison.

Our simulator is very crude, but we have numbers that show that it correlates very well with the hardware. We have only produced an exhaustive collection of traces for Fluidanimate. In this case, our traces are consistent, as it can be seen by the plots. Consuming more power in the simulator consumes more power in the board. Also, the method that saves more energy in the simulator saves more energy in the board and vice-versa.

Review #125D

> - Section 2, last para, "Thus, we claim that effective adaptation
> demands knowledge of program characteristics.": There is no
> data/evidence presented in the section to support this claim.

We believe that the experiments reported in Figures 3 and 4 should justify this claim.

> - Def 3.1: When the output is defined to have energy
> consumption/slowdown within certain thresholds, these have to be
> relative to something. Please clearly define what the baseline is for
> measuring E% less energy or slowdown less than S%.

The baseline is the linux scheduler, i.e., GTS.

> - Page 6: In the choice of static features, where is Locks-Dens used?

XX

> Also, in the choice of hardware features, do the cache metrics refer
> to LLC?

XX

> - Page 7: For the neural network design, how many neurons were there
> in the input layer in the implementation? In particular, what choices
> were used for "reward"?

XX

> - Section 4.1: Why was FluidAnimate not run on the real hardware?

We have used Fluidanimate to find good initial weights and parameters to the network; hence, we deemed unfair to use it for validation.

> - Section 4: What was the initial state of the neural network in each
> of the experiments?

All the experiments use the parameters produced by Fluidanimate.

> - Section 4.2, RQ4: The static and dynamic approaches are compared
> using maximum reward observed. What about the actual overall
> runtimes/energy consumptions?

The reward is a function of energy and runtime. We shall add these two metrics in the figure.
